A Deeper Look into Aleatoric and Epistemic Uncertainty Disentanglement

Neural networks are ubiquitous in many tasks, but trusting their predictions is an open issue. Uncertainty quantification is required for many applications, and disentangled aleatoric and epistemic uncertainties are best. In this paper, we generalize methods to produce disentangled uncertainties to work with different uncertainty quantification methods, and evaluate their capability to produce disentangled uncertainties. Our results show that: there is an interaction between learning aleatoric and epistemic uncertainty, which is unexpected and violates assumptions on aleatoric uncertainty, some methods like Flipout produce zero epistemic uncertainty, aleatoric uncertainty is unreliable in the out-of-distribution setting, and Ensembles provide overall the best disentangling quality. We also explore the error produced by the number of samples hyper-parameter in the sampling softmax function, recommending N > 100 samples. We expect that our formulation and results help practitioners and researchers choose uncertainty methods and expand the use of disentangled uncertainties, as well as motivate additional research into this topic.

==> data/sampling-softmax-error-means0.-0.-stds10.-10.csv <==
num_samples;mean_error;std_error
1.0;0.6478881224927838;0.1425001011085319
5.0;0.24805413419278005;0.17108610705076993
10.0;0.1648256631911245;0.12248994337405587
50.0;0.07476177838908582;0.05689956810915246
100.0;0.05329192257637429;0.040240458125480966
500.0;0.02294129790740338;0.01806880442475887
1000.0;0.01669229588474512;0.012331063329792516
5000.0;0.0076563799867058885;0.005655940488952396


==> data/sampling-softmax-error-means10.-0.-stds10.-10.csv <==
num_samples;mean_error;std_error;mean_miss;std_miss
1.0;0.5009648855258722;0.30648784005206947;0.256;
5.0;0.19616316383537263;0.14496897657014784;0.076;
10.0;0.147333941917497;0.1011634500342239;0.022;
50.0;0.06384018965883508;0.04457671649286224;0.0;
100.0;0.04352263838589782;0.03468601429653544;0.0;
500.0;0.02111698573659026;0.015499059404532407;0.0;
1000.0;0.014504505072588231;0.010543136112387833;0.0;
5000.0;0.006311329687913278;0.00487898116513612;0.0;


==> data/sampling-softmax-error-means100.-0.-stds100.-10.csv <==
num_samples;mean_error;std_error;mean_miss;std_miss
1.0;0.38599895778703697;0.35616132011138935;0.17;
5.0;0.19200792454360346;0.13164821743010025;0.028;
10.0;0.1323409318601898;0.08809128441331344;0.0;
50.0;0.05612974776145023;0.04494818451568736;0.0;
100.0;0.04245489756486395;0.033191605018772774;0.0;
500.0;0.01895924686131101;0.013997171382823121;0.0;
1000.0;0.013404106210547016;0.010014431794137225;0.0;
5000.0;0.006019420957320871;0.004554626188733231;0.0;


==> data/toy-regression-15ensembles-disentangled.csv <==
x;pred_mu;pred_sigma;pred_sigma_ale;pred_sigma_epi;true_mu
-6.283185307179586;1.5233943;0.4141506;0.009416924;0.41404334;2.4492935982947064e-16
-6.220037716152656;1.4987229;0.40710622;0.009694627;0.40699014;0.06310563131267372
-6.1568901251257255;1.4738756;0.39992678;0.009980922;0.3998024;0.12595970506771748
-6.093742534098794;1.4489042;0.39260697;0.010274703;0.39247268;0.18831166648971848
-6.030594943071864;1.4237608;0.38519233;0.0105764745;0.38504753;0.2499129623703088
-5.967447352044934;1.3983737;0.37773913;0.0108862985;0.37758264;0.3105180318741691
-5.904299761018003;1.3728908;0.370246;0.011201383;0.3700762;0.36988528541654697
-5.841152169991073;1.3473285;0.36269504;0.011524739;0.36251202;0.42777806771020954
-5.778004578964142;1.3217183;0.3552215;0.011860045;0.35502324;0.4839656011428393
-5.714856987937211;1.2960614;0.34772858;0.012204038;0.34751508;0.538223905724289
-5.651709396910281;1.270305;0.34016123;0.012558533;0.33992976;0.5903366919365287
-5.588561805883351;1.2443365;0.33251435;0.012921434;0.3322637;0.6400962229271073
-5.52541421485642;1.2182403;0.32484725;0.013296238;0.3245747;0.6873041426091843
-5.462266623829489;1.1919796;0.31701976;0.0136816725;0.31672543;0.7317722663670773
-5.399119032802559;1.1655641;0.3090292;0.014077144;0.3087083;0.7733233312153395
-5.335971441775628;1.1390826;0.30100906;0.0144801885;0.30066034;0.8117917024210209
-5.272823850748698;1.1125335;0.29291442;0.014895789;0.29253516;0.847024033772299
-5.209676259721768;1.0858982;0.28476846;0.015324216;0.28435534;0.8788798788614604
-5.146528668694836;1.0590898;0.27658212;0.015762912;0.27613288;0.9072322509454817
-5.083381077667907;1.0321385;0.2683593;0.016211776;0.2678686;0.9319681291524348
-5.020233486640976;1.0049444;0.25993055;0.01666761;0.25939524;0.9529889090158394
-4.957085895614045;0.97741973;0.25150016;0.017134253;0.25091577;0.9702107955409863
-4.893938304587115;0.9498697;0.24312252;0.017614678;0.24248323;0.98356513723637
-4.830790713560185;0.9220914;0.23467363;0.01810998;0.23397359;0.9929986997786696
-4.767643122533254;0.8938473;0.22622748;0.018620458;0.22546004;0.9984738782203788
-4.704495531506323;0.8650944;0.2174834;0.019144896;0.21663849;0.9999688468941563
-4.641347940479393;0.83598;0.20883772;0.019683594;0.20790833;0.9974776464163387
-4.578200349452462;0.80650944;0.20038116;0.020235993;0.19935676;0.9910102074427921
-4.515052758425532;0.7767708;0.19211975;0.020796612;0.19099051;0.9805923110824041
-4.451905167398602;0.74687546;0.18403168;0.021367963;0.18278706;0.9662654861260219
-4.38875757637167;0.71658725;0.17600998;0.021948844;0.17463644;0.9480868435005093
-4.32560998534474;0.6859388;0.16814955;0.022539211;0.16663218;0.9261288486078411
-4.26246239431781;0.6545494;0.16000591;0.0231404;0.15832373;0.9004790324567515
-4.199314803290879;0.62260705;0.15212224;0.023751417;0.15025702;0.8712396427384596
-4.136167212263949;0.59029406;0.14431478;0.024375917;0.14224097;0.8385272362373775
-4.073019621237018;0.5575981;0.1364329;0.025011932;0.13412039;0.8024722142015777
-4.009872030210087;0.52449995;0.12888545;0.02566958;0.12630354;0.7632183025251682
-3.946724439183157;0.49082953;0.12158583;0.026345428;0.11869732;0.7209219788147162
-3.8835768481562267;0.45657352;0.114369854;0.027018912;0.11113248;0.6757518486236087
-3.820429257129296;0.42145053;0.10719108;0.027691917;0.10355224;0.6278879733408581
-3.7572816661023656;0.3853794;0.1002956;0.028366694;0.096200444;0.5775211524135885
-3.6941340750754352;0.3486638;0.093688905;0.029046675;0.08907245;0.5248521627644683
-3.6309864840485044;0.3109245;0.087432384;0.029739765;0.082218945;0.47009095843600274
-3.567838893021574;0.27252883;0.081677355;0.030448457;0.07578966;0.41345583365213395
-3.5046913019946437;0.23296301;0.07671519;0.031166205;0.07009913;0.3551725526334284
-3.441543710967713;0.19248363;0.072102204;0.03189289;0.06466509;0.2954734496346698
-3.3783961199407826;0.15084487;0.0676738;0.03263812;0.059283197;0.23459650279236863
-3.315248528913852;0.10759484;0.06401976;0.033382148;0.054627493;0.1727843854740992
-3.2521009378869215;0.060622882;0.06159897;0.0341098;0.05129284;0.11028349891127483
-3.188953346859991;0.009906996;0.06093419;0.034824263;0.050002467;0.04734298997155796
-3.1258057558330603;-0.04378722;0.06029059;0.035546307;0.04869718;-0.015786242013637264
-3.06265816480613;-0.09908359;0.059367515;0.036292206;0.04698275;-0.0788525454074766
-2.999510573779199;-0.15683715;0.058191683;0.037051648;0.04487144;-0.14160451942495203
-2.936362982752269;-0.2154902;0.05758964;0.037826095;0.043425243;-0.20379201629015234
-2.8732153917253385;-0.27424458;0.057153616;0.038622245;0.04212912;-0.2651671383986787
-2.8100678006984077;-0.33301005;0.056809273;0.039439686;0.040887672;-0.32548522651021206
-2.7469202096714773;-0.39184675;0.056567702;0.040273774;0.03972352;-0.384505835032011
-2.683772618644547;-0.4498706;0.056680992;0.041124046;0.03900675;-0.44199369050557913
-2.620625027617616;-0.5065807;0.057240173;0.041955005;0.03893777;-0.4977196294756834
-2.557477436590686;-0.5612857;0.058361355;0.042749763;0.0397306;-0.5514615120031076
-2.4943298455637555;-0.6132357;0.05945338;0.043513596;0.040512513;-0.6030051071796145
-2.4311822545368247;-0.6622257;0.059127662;0.044256974;0.039209202;-0.6521449471151868
-2.3680346635098943;-0.70913404;0.0584634;0.04497997;0.037347227;-0.6986851459933066
-2.3048870724829635;-0.7538799;0.058209494;0.045704186;0.036049232;-0.7424401809292833
-2.241739481456033;-0.7960347;0.05849805;0.046373073;0.035656672;-0.7832356315188905
-2.178591890429103;-0.8360064;0.058977522;0.04696819;0.035671115;-0.8209088751292626
-2.1154442994021725;-0.87203157;0.059043176;0.047511786;0.035051905;-0.8553097351604118
-2.0522967083752413;-0.9009199;0.05884397;0.047994196;0.034047358;-0.8863010796932089
-1.989149117348311;-0.9232603;0.05863087;0.048408672;0.033079535;-0.9137593681374369
-1.9260015263213806;-0.9438654;0.058705542;0.04878111;0.032663688;-0.9375751437008252
-1.8628539352944502;-0.96361065;0.058725335;0.04915764;0.032129318;-0.9576534697159296
-1.7997063442675199;-0.9818534;0.0583879;0.049521778;0.030929755;-0.9739143080855377
-1.7365587532405886;-0.99922425;0.058249928;0.049893416;0.030065017;-0.9862928383380029
-1.6734111622136583;-1.0145662;0.058562208;0.050256;0.03006146;-0.994739716020657
-1.610263571186728;-1.027047;0.059044693;0.05058041;0.03045882;-0.9992212694012756
-1.5471159801597976;-1.0296235;0.05778866;0.050896723;0.027368058;-0.9997196336934779
-1.4839683891328672;-1.0206803;0.0570882;0.05114237;0.025365587;-0.9962328222710067
-1.4208207981059369;-1.0087715;0.056699526;0.051410902;0.023913233;-0.9887747345870026
-1.3576732070790056;-0.99487853;0.056558482;0.0516942;0.022949915;-0.9773751007667071
-1.2945256160520753;-0.97899634;0.056572184;0.05202561;0.022219209;-0.9620793630944627
-1.231378025025145;-0.9587187;0.056328274;0.05243098;0.020587415;-0.942948494867437
-1.1682304339982146;-0.9343702;0.056557428;0.05283063;0.020187037;-0.9200587573381745
-1.1050828429712842;-0.9084701;0.056668505;0.05326179;0.019352902;-0.8935013957148742
-1.041935251944353;-0.87998617;0.056943413;0.053698648;0.018945629;-0.8633822754312231
-0.9787876609174226;-0.849315;0.05784948;0.05420551;0.020204062;-0.8298214601357257
-0.9156400698904923;-0.81083673;0.058652215;0.054694496;0.021182127;-0.7929527330827785
-0.8524924788635619;-0.76906025;0.059186354;0.055206135;0.021335913;-0.752923063833377
-0.7893448878366316;-0.72609985;0.05961582;0.05575386;0.02110778;-0.709892022391333
-0.7261972968097012;-0.68096906;0.060216434;0.056343425;0.021250656;-0.6640311431104314
-0.66304970578277;-0.63405263;0.060923725;0.05699678;0.021520875;-0.6155232409081789
-0.5999021147558397;-0.5845956;0.061234538;0.057745125;0.02037642;-0.5645616825119179
-0.5367545237289093;-0.53517437;0.061762754;0.05861426;0.019467149;-0.5113496156423266
-0.47360693270197896;-0.48251328;0.06291691;0.059605937;0.020142257;-0.45609915920701605
-0.4104593416750486;-0.4164968;0.06415605;0.060672835;0.020851383;-0.3990305577323412
-0.34731175064811737;-0.34649658;0.06508071;0.061894152;0.02011527;-0.3403713034041124
-0.284164159621187;-0.27716017;0.06653773;0.06332948;0.020411871;-0.2803552292170141
-0.22101656859425667;-0.20735984;0.06784919;0.06490624;0.019765649;-0.2192215768476912
-0.15786897756732632;-0.14273211;0.069388665;0.06662157;0.019399732;-0.1572140429672508
-0.09472138654039597;-0.0822306;0.07104615;0.068444625;0.01904958;-0.09457980779484514
-0.03157379551346473;-0.02262091;0.072697066;0.07031023;0.01847529;-0.03156854976481
0.03157379551346562;0.03866954;0.07473199;0.0722784;0.018992208;0.03156854976481089
0.09472138654039597;0.10592218;0.07675798;0.07443232;0.018751496;0.09457980779484514
0.15786897756732632;0.17555015;0.07912336;0.07672912;0.019317096;0.1572140429672508
0.22101656859425667;0.23909107;0.0813541;0.078982234;0.019501228;0.2192215768476912
0.2841641596211879;0.2981818;0.083638206;0.081275366;0.019740406;0.28035522921701495
0.34731175064811826;0.35599563;0.08616677;0.08368509;0.02053107;0.34037130340411326
0.4104593416750486;0.41457766;0.08863179;0.08625124;0.020403564;0.3990305577323412
0.47360693270197896;0.4697398;0.09114999;0.088759445;0.020739226;0.45609915920701605
0.5367545237289093;0.5210637;0.09403297;0.09125712;0.022678798;0.5113496156423266
0.5999021147558397;0.5692613;0.09664423;0.093680285;0.023751866;0.5645616825119179
0.6630497057827709;0.61956686;0.099628076;0.096131526;0.026162086;0.6155232409081796
0.7261972968097012;0.66889626;0.10208523;0.09852555;0.026722195;0.6640311431104314
0.7893448878366316;0.71777356;0.10431178;0.10088512;0.026515994;0.709892022391333
0.8524924788635619;0.764798;0.10641843;0.103138;0.026218766;0.752923063833377
0.9156400698904923;0.80434924;0.10803988;0.10516383;0.024761299;0.7929527330827785
0.9787876609174235;0.83761495;0.11001942;0.10710849;0.02514312;0.8298214601357261
1.0419352519443539;0.8675379;0.11206799;0.10913176;0.025481062;0.8633822754312236
1.1050828429712842;0.8931332;0.114144295;0.11105118;0.026391236;0.8935013957148742
1.1682304339982146;0.9139697;0.116070315;0.112866044;0.027085088;0.9200587573381745
1.231378025025145;0.9326788;0.11790046;0.11461221;0.027653467;0.942948494867437
1.2945256160520753;0.94965255;0.11974992;0.11640253;0.028117737;0.9620793630944627
1.3576732070790065;0.96510404;0.121707715;0.11826089;0.028759213;0.9773751007667073
1.4208207981059369;0.9790421;0.1238657;0.12011529;0.030248174;0.9887747345870026
1.4839683891328672;0.9921599;0.12606809;0.121998325;0.03177484;0.9962328222710067
1.5471159801597976;1.0035158;0.12790313;0.12383721;0.031995215;0.9997196336934779
1.610263571186728;1.0127947;0.12967798;0.12567051;0.031984445;0.9992212694012756
1.6734111622136592;1.0108672;0.13077189;0.12724614;0.030162849;0.9947397160206569
1.7365587532405886;0.9923887;0.13244534;0.1287004;0.031270117;0.9862928383380029
1.7997063442675199;0.96644133;0.13388926;0.1301916;0.031250067;0.9739143080855377
1.862853935294451;0.93949586;0.13537107;0.13164443;0.031544037;0.9576534697159292
1.9260015263213806;0.91252863;0.13694875;0.13307731;0.032330245;0.9375751437008252
1.9891491173483118;0.88470757;0.13869359;0.13447732;0.033936977;0.9137593681374365
2.0522967083752413;0.85579056;0.14031418;0.13581066;0.035259474;0.8863010796932089
2.1154442994021725;0.825769;0.1418291;0.13701761;0.036630128;0.8553097351604118
2.1785918904291037;0.7937384;0.14302266;0.13803643;0.037437458;0.820908875129262
2.241739481456033;0.75729215;0.14409158;0.13871472;0.03899321;0.7832356315188905
2.3048870724829644;0.7129018;0.14594914;0.13905089;0.04434031;0.7424401809292828
2.368034663509894;0.6610784;0.14658281;0.13903525;0.04643069;0.6986851459933069
2.431182254536825;0.60749835;0.1467808;0.13893382;0.04734883;0.6521449471151864
2.4943298455637564;0.55371684;0.14691302;0.13880622;0.048127417;0.6030051071796139
2.557477436590686;0.49993554;0.14706834;0.13868727;0.048938315;0.5514615120031076
2.620625027617617;0.4462561;0.1472251;0.13857338;0.049725525;0.4977196294756826
2.6837726186445465;0.39293137;0.147392;0.13847443;0.050489843;0.4419936905055795
2.7469202096714778;0.34013897;0.14746512;0.13836345;0.051005278;0.3845058350320106
2.810067800698409;0.28783002;0.14747696;0.13826402;0.05130792;0.3254852265102108
2.8732153917253385;0.23669042;0.14721814;0.13817845;0.0507927;0.2651671383986787
2.9363629827522697;0.18833765;0.1465977;0.13796978;0.04955019;0.20379201629015148
2.999510573779199;0.14522856;0.14579982;0.13757677;0.048272323;0.14160451942495203
3.0626581648061304;0.10648036;0.14473659;0.13694277;0.046854652;0.07885254540747616
3.12580575583306;0.07236956;0.14460999;0.1360949;0.04888993;0.015786242013637708
3.188953346859991;0.0415992;0.14495747;0.13514508;0.052425932;-0.04734298997155796
3.2521009378869223;0.0118545545;0.14547303;0.13413708;0.056299593;-0.11028349891127572
3.315248528913852;-0.01697231;0.14627956;0.13307981;0.060724586;-0.1727843854740992
3.378396119940783;-0.044867326;0.14739688;0.13198318;0.065622255;-0.23459650279236907
3.4415437109677125;-0.07192834;0.1487153;0.13086054;0.07065237;-0.29547344963466937
3.5046913019946437;-0.09850737;0.15027924;0.12970789;0.0758928;-0.3551725526334284
3.567838893021575;-0.12463483;0.15209548;0.12852585;0.08132736;-0.4134558336521348
3.6309864840485044;-0.14971921;0.15424849;0.12732524;0.087068275;-0.47009095843600274
3.6941340750754357;-0.17361185;0.15658957;0.12609173;0.09285021;-0.5248521627644687
3.757281666102365;-0.19683482;0.15930425;0.124841556;0.098956674;-0.577521152413588
3.8204292571292964;-0.21936768;0.16226207;0.12353956;0.10519956;-0.6278879733408584
3.8835768481562276;-0.24126893;0.16541398;0.12218768;0.111498676;-0.6757518486236093
3.946724439183157;-0.26304638;0.16882059;0.12085054;0.117879316;-0.7209219788147162
4.009872030210088;-0.28452158;0.17225051;0.11950609;0.12405053;-0.7632183025251688
4.073019621237018;-0.30512747;0.17562057;0.118094824;0.12998544;-0.8024722142015777
4.136167212263949;-0.32537746;0.1792051;0.11665145;0.13604008;-0.8385272362373775
4.19931480329088;-0.3453617;0.18298008;0.115206234;0.14215925;-0.87123964273846
4.26246239431781;-0.365221;0.18694721;0.11377366;0.14834021;-0.9004790324567515
4.325609985344741;-0.3847302;0.19069965;0.11234037;0.15409751;-0.9261288486078414
4.38875757637167;-0.40384036;0.19428441;0.11091026;0.15951604;-0.9480868435005093
4.451905167398602;-0.422837;0.19793196;0.10948859;0.16489178;-0.9662654861260219
4.515052758425533;-0.4416235;0.20145467;0.108064495;0.17001784;-0.9805923110824043
4.578200349452462;-0.46016178;0.20508426;0.10664758;0.17517377;-0.9910102074427921
4.641347940479394;-0.47822884;0.20838135;0.10520784;0.17987242;-0.9974776464163388
4.704495531506323;-0.4959542;0.2114835;0.103768654;0.1842752;-0.9999688468941563
4.767643122533254;-0.513353;0.21447097;0.10233687;0.18848078;-0.9984738782203788
4.830790713560184;-0.53060174;0.2174749;0.1009205;0.19264063;-0.9929986997786697
4.893938304587115;-0.5476654;0.22027384;0.09951689;0.19651197;-0.98356513723637
4.957085895614046;-0.5644774;0.2231687;0.09811161;0.20044522;-0.9702107955409861
5.020233486640976;-0.5810562;0.22624026;0.09671782;0.2045246;-0.9529889090158394
5.083381077667907;-0.59757346;0.22938626;0.095345184;0.20863199;-0.9319681291524348
5.146528668694836;-0.61395925;0.23232639;0.09399088;0.21246481;-0.9072322509454817
5.209676259721768;-0.6300984;0.23481728;0.09264786;0.21576741;-0.8788798788614604
5.272823850748699;-0.64612025;0.23712301;0.09131734;0.21883434;-0.8470240337722985
5.335971441775628;-0.66217506;0.23951869;0.09000816;0.2219632;-0.8117917024210209
5.39911903280256;-0.67810714;0.24202716;0.08871105;0.2251836;-0.7733233312153389
5.462266623829489;-0.6940297;0.2445951;0.08743393;0.22843437;-0.7317722663670773
5.52541421485642;-0.70978475;0.24727769;0.08616954;0.23177798;-0.6873041426091843
5.5885618058833515;-0.7254006;0.25008;0.08492379;0.23521882;-0.6400962229271067
5.651709396910281;-0.740918;0.25301063;0.083694845;0.23876666;-0.5903366919365287
5.714856987937212;-0.75629044;0.2560203;0.082475275;0.24237211;-0.5382239057242882
5.778004578964142;-0.7716189;0.2590768;0.08126982;0.2460004;-0.4839656011428393
5.841152169991073;-0.7868298;0.26215395;0.08006786;0.24962744;-0.42777806771020954
5.904299761018004;-0.80193;0.26527786;0.07887702;0.25328013;-0.36988528541654614
5.967447352044934;-0.8168267;0.268659;0.07770312;0.25717688;-0.3105180318741691
6.030594943071865;-0.831634;0.2721374;0.07654592;0.26115027;-0.24991296237030794
6.093742534098794;-0.84642607;0.2756644;0.07540338;0.2651512;-0.18831166648971848
6.1568901251257255;-0.8612038;0.27923337;0.07427724;0.26917356;-0.12595970506771748
6.220037716152657;-0.8758926;0.2828629;0.07315901;0.27323833;-0.06310563131267283
6.283185307179586;-0.89056504;0.2865274;0.07205843;0.2773186;-2.4492935982947064e-16

